Low Complexity Decoding for Higher Order Punctured Trellis-Coded Modulation Over Intersymbol Interference Channels

Trellis-coded modulation (TCM) is a power and bandwidth efficient digital transmission scheme which offers very low structural delay of the data stream. Classical TCM uses a signal constellation of twice the cardinality compared to an uncoded transmission with one bit of redundancy per PAM symbol, i.e., application of codes with rates $\frac{n-1}{n}$ when $2^{n}$ denotes the cardinality of the signal constellation. Recently published work allows rate adjustment for TCM by means of puncturing the convolutional code (CC) on which a TCM scheme is based on. In this paper it is shown how punctured TCM-signals transmitted over intersymbol interference (ISI) channels can favorably be decoded. Significant complexity reductions at only minor performance loss can be achieved by means of reduced state sequence estimation.

==> MD-TCM-analytical.csv <==
  -3.0103000e+00   4.1948977e+00
  -2.0103000e+00   3.5270887e+00
  -1.0103000e+00   2.8673925e+00
  -1.0299957e-02   2.2367847e+00
   9.8970004e-01   1.6583861e+00
   1.9897000e+00   1.1547213e+00
   2.9897000e+00   7.4383012e-01
   3.9897000e+00   4.3497882e-01
   4.9897000e+00   2.2549006e-01
   5.9897000e+00   1.0056216e-01
   6.9897000e+00   3.7152247e-02
   7.9897000e+00   1.0841809e-02
   8.9897000e+00   2.3535426e-03
   9.9897000e+00   3.5236963e-04
   1.0989700e+01   3.3077901e-05
   1.1989700e+01   1.7265843e-06
   1.2989700e+01   4.3077424e-08
   1.3989700e+01   4.2459418e-10
   1.4989700e+01   1.3006104e-12
   1.5989700e+01   9.1524608e-16
   1.6989700e+01   1.0113576e-19
   1.7989700e+01   1.0869128e-24
   1.8989700e+01   6.2152923e-31
   1.9989700e+01   8.8494244e-39
   2.0989700e+01   1.2060286e-48
   2.1989700e+01   4.7214253e-61
   2.2989700e+01   1.1667824e-76
   2.3989700e+01   2.7016910e-96
   2.4989700e+01  5.3090703e-121
   2.5989700e+01  4.3060905e-152
   2.6989700e+01  3.2046937e-191


==> data_ptcm-isi-ber-1-1.csv <==
   4.3202321e+00   2.8941490e-01   2.8859519e-01   0.0000000e+00
   5.3202321e+00   2.7499683e-01   2.7375126e-01   0.0000000e+00
   6.3202321e+00   2.5788584e-01   2.5611323e-01   0.0000000e+00
   7.3202321e+00   2.3640421e-01   2.3506833e-01   0.0000000e+00
   8.3202321e+00   2.1279443e-01   2.1118531e-01   0.0000000e+00
   9.3202321e+00   1.8618476e-01   1.8408005e-01   0.0000000e+00
   1.0320232e+01   1.5605618e-01   1.5319749e-01   0.0000000e+00
   1.1320232e+01   1.2564636e-01   1.2166557e-01   0.0000000e+00
   1.2320232e+01   9.2863161e-02   8.8003215e-02   0.0000000e+00
   1.3320232e+01   6.3222747e-02   5.8333648e-02   0.0000000e+00
   1.4320232e+01   3.7755187e-02   3.3021570e-02   0.0000000e+00
   1.5320232e+01   1.8968196e-02   1.5424128e-02   0.0000000e+00
   1.6320232e+01   7.8438232e-03   5.7836907e-03   0.0000000e+00
   1.7320232e+01   2.5597318e-03   1.6302714e-03   0.0000000e+00
   1.8320232e+01   6.6194048e-04   3.6812579e-04   0.0000000e+00
   1.9320232e+01   1.1603965e-04   5.8305638e-05   0.0000000e+00
   2.0320232e+01   2.1150084e-05   1.0289230e-05   0.0000000e+00
   2.1320232e+01   5.0010918e-01   0.0000000e+00   0.0000000e+00


==> data_ptcm-isi-ber-2-1.csv <==
   4.3202321e+00   3.1702662e-01   0.0000000e+00   0.0000000e+00
   5.3202321e+00   3.0959551e-01   0.0000000e+00   0.0000000e+00
   6.3202321e+00   3.0076620e-01   0.0000000e+00   0.0000000e+00
   7.3202321e+00   2.8649390e-01   0.0000000e+00   0.0000000e+00
   8.3202321e+00   2.6792184e-01   0.0000000e+00   0.0000000e+00
   9.3202321e+00   2.4980994e-01   0.0000000e+00   0.0000000e+00
   1.0320232e+01   2.2807336e-01   0.0000000e+00   0.0000000e+00
   1.1320232e+01   1.9716166e-01   0.0000000e+00   0.0000000e+00
   1.2320232e+01   1.2791342e-01   0.0000000e+00   0.0000000e+00
   1.3320232e+01   5.4274546e-02   0.0000000e+00   0.0000000e+00
   1.4320232e+01   2.2261321e-02   0.0000000e+00   0.0000000e+00
   1.5320232e+01   7.7323565e-03   0.0000000e+00   0.0000000e+00
   1.6320232e+01   2.1790303e-03   0.0000000e+00   0.0000000e+00
   1.7320232e+01   4.7787758e-04   0.0000000e+00   0.0000000e+00
   1.8320232e+01   7.6597603e-05   0.0000000e+00   0.0000000e+00
   1.9320232e+01   4.5729912e-06   0.0000000e+00   0.0000000e+00
   2.0320232e+01   1.1432478e-06   0.0000000e+00   0.0000000e+00
   2.1320232e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> data_ptcm-isi-ber-3-1.csv <==
   4.3202321e+00   2.6139904e-01
   5.3202321e+00   2.3392851e-01
   6.3202321e+00   2.0093895e-01
   7.3202321e+00   1.6112649e-01
   8.3202321e+00   1.1762419e-01
   9.3202321e+00   7.5267434e-02
   1.0320232e+01   4.1555915e-02
   1.1320232e+01   2.0109157e-02
   1.2320232e+01   8.5549233e-03
   1.3320232e+01   3.6841161e-03
   1.4320232e+01   1.4673586e-03
   1.5320232e+01   5.4590083e-04
   1.6320232e+01   1.8634939e-04
   1.7320232e+01   4.3443417e-05
   1.8320232e+01   1.0860854e-05
   1.9320232e+01   0.0000000e+00
   2.0320232e+01   0.0000000e+00
   2.1320232e+01   0.0000000e+00


==> data_ptcm-isi-ber-4-1.csv <==
   4.3202321e+00   3.1423652e-01   2.7521633e-01   2.6554274e-01   2.6330083e-01   2.6260345e-01   2.6258802e-01   2.6258401e-01   0.0000000e+00   0.0000000e+00
   5.3202321e+00   3.0427197e-01   2.5164828e-01   2.3782298e-01   2.3498944e-01   2.3359754e-01   2.3357296e-01   2.3355924e-01   0.0000000e+00   0.0000000e+00
   6.3202321e+00   2.9158707e-01   2.2387364e-01   2.0525928e-01   2.0201875e-01   2.0139282e-01   2.0139053e-01   2.0139053e-01   0.0000000e+00   0.0000000e+00
   7.3202321e+00   2.7611435e-01   1.9061599e-01   1.6651633e-01   1.6239492e-01   1.6147003e-01   1.6148089e-01   1.6148089e-01   0.0000000e+00   0.0000000e+00
   8.3202321e+00   2.5825168e-01   1.5289796e-01   1.2270879e-01   1.1875715e-01   1.1758418e-01   1.1758418e-01   1.1758418e-01   0.0000000e+00   0.0000000e+00
   9.3202321e+00   2.3367985e-01   1.1115227e-01   8.0270858e-02   7.5923087e-02   7.4607780e-02   7.4607780e-02   7.4607780e-02   0.0000000e+00   0.0000000e+00
   1.0320232e+01   2.0624076e-01   7.3559422e-02   4.5575002e-02   4.2627709e-02   4.1332410e-02   4.1332410e-02   4.1332410e-02   0.0000000e+00   0.0000000e+00
   1.1320232e+01   1.7278990e-01   4.2781476e-02   2.2260178e-02   2.0407545e-02   1.9589551e-02   1.9589551e-02   1.9589551e-02   0.0000000e+00   0.0000000e+00
   1.2320232e+01   1.3595446e-01   2.2602581e-02   9.9193896e-03   9.0059346e-03   8.4909015e-03   8.4909015e-03   8.4909015e-03   0.0000000e+00   0.0000000e+00
   1.3320232e+01   9.6181438e-02   1.0222922e-02   4.3357673e-03   3.7567123e-03   3.5617885e-03   3.5617885e-03   3.5617885e-03   0.0000000e+00   0.0000000e+00
   1.4320232e+01   6.1531312e-02   4.6941755e-03   1.7606016e-03   1.5165182e-03   1.4004786e-03   1.4004786e-03   1.4004786e-03   0.0000000e+00   0.0000000e+00
   1.5320232e+01   3.4619258e-02   1.7720341e-03   6.8366219e-04   5.8191313e-04   5.3103861e-04   5.3103861e-04   5.3103861e-04   0.0000000e+00   0.0000000e+00
   1.6320232e+01   1.5267503e-02   6.2535655e-04   2.6237537e-04   2.0635623e-04   1.8806426e-04   1.8806426e-04   1.8806426e-04   0.0000000e+00   0.0000000e+00
   1.7320232e+01   5.7173823e-03   1.8977914e-04   7.2596236e-05   5.7734014e-05   5.4875895e-05   5.4875895e-05   5.4875895e-05   0.0000000e+00   0.0000000e+00
   1.8320232e+01   1.7097271e-03   3.4869058e-05   1.8863589e-05   9.7176064e-06   8.0027346e-06   8.0027346e-06   8.0027346e-06   0.0000000e+00   0.0000000e+00
   1.9320232e+01   3.9785024e-04   5.7162390e-06   5.7162390e-06   2.2864956e-06   2.2864956e-06   2.2864956e-06   2.2864956e-06   0.0000000e+00   0.0000000e+00
   2.0320232e+01   1.3661811e-04   1.7148717e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1320232e+01   1.3718974e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> data_ptcm-isi-complexity-1-1.csv <==
   1.8018931e+01   2.5333333e+01
   1.7661573e+01   1.7466667e+02
             NaN             NaN


==> data_ptcm-isi-complexity-2-1.csv <==
   1.6844757e+01   342.33
             NaN             NaN
             NaN             NaN


==> data_ptcm-isi-complexity-3-1.csv <==
   1.4717630e+01   2.0480000e+03


==> data_ptcm-isi-complexity-4-1.csv <==
   1.8699612e+01   3.2000000e+01
   1.5874787e+01   6.4000000e+01
   1.4921834e+01   1.2800000e+02
   1.4768681e+01   2.5600000e+02
   1.4683596e+01   5.1200000e+02
   1.4683596e+01   1.0240000e+03
   1.4683596e+01   2.0480000e+03
             NaN             NaN
             NaN             NaN


==> data_ptcm-isi-rate-1.csv <==
   1.8018931e+01   2.3333333e+00


==> data_ptcm-isi-rate-2.csv <==
   1.6844757e+01   2.3333333e+00


==> data_ptcm-isi-rate-3.csv <==
   1.4717630e+01   2.3333333e+00


==> data_ptcm-isi-rate-4.csv <==
   1.8699612e+01   2.3333333e+00

